Interpretable Question Answering on Knowledge Bases and Text

Interpretability of machine learning (ML) models becomes more relevant with their increasing adoption. In this work, we address the interpretability of ML based question answering (QA) models on a combination of knowledge bases (KB) and text documents. We adapt post hoc explanation methods such as LIME and input perturbation (IP) and compare them with the self-explanatory attention mechanism of the model. For this purpose, we propose an automatic evaluation paradigm for explanation methods in the context of QA. We also conduct a study with human annotators to evaluate whether explanations help them identify better QA models. Our results suggest that IP provides better explanations than LIME or attention, according to both automatic and human evaluation. We obtain the same ranking of methods in both experiments, which supports the validity of our automatic evaluation paradigm.

==> README.txt <==
Hauptdatei: acl_paper_fake_facts.tex
compilieren mit PdfLatex

Einzelne sections sind in eigenen Dateien zu finden.


==> TODO.txt <==
1. Inhalt weiter k�rzen: f�r ACL max. 8 Seiten => 7 Seiten f�r Inhalt, 1 Seite f�r Abstract, Introduction und Conclusion lassen
2. Referenzen auf Figures und tables prüfen.
3. Formattierung generell fixen wo es notwendig ist (z.b. wo der Text au�erhalb des Randes ist, etc.)
4. Anforderungen von ACL bzgl. Formattierung, Referenzen etc. �berpr�fen


==> bibliography/README.txt <==
Ich habe Referenzen einfach aus meiner Masterarbeit kopiert.
Sie sind auf einzelne Dateien ungefähr nach Thematik aufgeteilt, damit man noch Überblick haben kann und die Suche schneller ist.
Da viele davon im Paper auch verwendet werden, aber von latex automatisch nur diejenigen in der PDF angezeigt werden, die tatsächlich im Text referenziert sind, fand ich es nicht sinnvoll, da jetzt zu sortieren und die nicht referenzierten rauszulöschen.

